Molecular dynamics simulations of head-on low-velocity collisions between particles

The particle contact model is important for powder simulations. Although several contact models have been proposed, their validity has not yet been well established. Therefore, we perform molecular dynamics (MD) simulations to clarify the particle interaction. We simulate head-on collisions of two particles with impact velocities less than a few percent of the sound velocity to investigate the dependence of the interparticle force and the coefficient of restitution (COR) on the impact velocity and particle radius. In this study, we treat particles with a radius of 10-100 nm and perform simulations. We find that the interparticle force exhibits hysteresis between the loading and unloading phases. Larger impact velocities result in strong hysteresis and plastic deformation. For all impact velocities and particle radii, the coefficient of restitution is smaller than that given by the Johnson-Kendall-Robert theory. An inelastic contact model cannot reproduce our MD simulations. In particular, the COR is significantly reduced when the impact velocity exceeds a certain value. This significant energy dissipation cannot be explained even by the contact models including plastic deformation. We also find that the COR increases with increasing particle radius. We also find that the previous contact models including plastic deformation cannot explain the strong energy dissipation obtained in our MD simulations, although they agree with the MD results for very low impact velocities. Accordingly, we have constructed a new dissipative contact model in which the dissipative force increases with the stress generated by collisions. The new stress dependent model successfully reproduces our MD results over a wider range of impact velocities than the conventional models do. In addition, we proposed another, simpler, dissipative contact model that can also reproduce the MD results.

==> letter.txt <==
Dear Editor:

We would like to resubmit our paper.
Enclosed please find our response to the referee's report on the submitted paper entitled "Molecular dynamics simulations of head-on low-velocity collisions particle".
(Article ID: EP12190) and the listing of the changes we have made to the text. 
We have revised the manuscript in accordance with the referee's report as described below. 
We hope that the revised paper is now suitable for publication in the Phys.Rev.E. 

Sincerely,
Yuki Yoshida
Kobe University

Eiichiro Kokubo
National Astronomical Observatory of Japan

Hidekazu Tanaka
Tohoku University
-----------------------------------------------------------------------------------
report of first referee
-----------------------------------------------------------------------------------

Major comments:

> Standard contact models that do not include plastic deformations are deemed to fail when these become
> relevant. Rather than comparing the results of MD simulations to the JKR and Krijt model, the authors
> should focus on models that incorporate plastic deformation (e.g., Krijt with plastic deformation and model
> of Thornoton and Ning), highlighting the aspects that need to be improved to recover the results of realistic
> MD simulations under different regimes.
> In particular, the authors spend too much time comparing their results with the JKR model - which was
> already done in Ref.[18]. This must be limited.

I thank you for your important comments and questions.
In the paper before revision, we did not make enough mention of models including plastic deformation.
Krijt et al. (2013) used the model of Thornton and Ning (1998) to include the effect of plastic deformation.
We added the explanation of the Krijt model with plastic deformation in Section II.C.
We also put the curves of the Krijt model with plastic deformation in Figs.7, 8 and 11 (dotted blue curves) and compare our MD results to the curves in Section IV.B.3


> Is the model of Thornton and Ning Ref. [51] able to reproduce the MD results? Or is it equivalent to the Krijt
> model that include plastic deformations?

The Krijt model with plastic deformation considers the energy dissipation based on Thornton and Ning (1998).
The model of Thornton and Ning depends on the yield velocity at which the plastic deformation begins.
The yield velocity has been investigated by the MD simulations of collisions between non-adhesive particles (Takato et al. 2014).
We compared our MD results and the plastic deformation model of previous works in Figures 7 and 8.
As a result, we found that the energy dissipation in the plastic deformation model is insufficient to reproduce our MD results on the coefficients of restitution  
This result was added to Section IV.B.3 in the revised manuscript.

> Section IV. “Summary”: apart from presenting a concise summary of the MD results, a clear discussion of
> what new has been learned compared to previous work in the literature should be included. It is not clear
> now what is the main contribution of the paper since it focuses mainly in comparing MD to models that do
> not include plastic deformations, which, not surprisingly, fail when these are important, as already shown in
> previous studies.

As per your comments, we should have described what new things are more.

First, we added the comparison of the previous MD simulation studies (Nietiadi+19;20, Tanaka+12) to Section IV.B.1.
The main differences from the previous MD studies are as follows;
- Previous studies have simulated nanoparticle collisions using several million molecules whereas we used particles up to 0.2 billion molecules.
- For small particles, for example, with a radius of 10-20 nm, most collisions result in sticking, and then previous studies have investigated the collisions with impact velocities of ten % of sound velocity.
- However, for larger particles with a radius of sub-micrometer, particles can rebound even for the impact velocity of a few % of sound velocity.
- Some studies have used the Lennard-Jones potential, while others have used complex potential including covalent bond and asymmetrical potential.

Second, we compared our results to the model including plastic deformation (Krijt+13, Thornton and Ning, Takato+14).
As per your first comment, comparisons with a model including plastic deformation were lacking in the paper before the revision.
The main results of the comparison are as follows;
- Tanato+14 have suggested that the yield velocity is v=0.17, and we employed this value into the Krijt model with plastic deformation (Figs. 7,8, and 11).
- The energy dissipation is insufficient, which cannot be explained by the model including plastic deformation.
- The model of plastic deformation (Thornton and Ning, Takato+14) is based on the Hertz theory (using non-adhesive particles), and it is considered that the adhesivity of particles causes additional dissipation rather than the Hertz theory.

We added these contents to Section IV and Summary.


> The title is too generic. MD simulations of head-on collisions have been already published. Just as a
> suggestion, something like “Assessing the predictions of contact models of heads-on collision of nanometer
> size spherical particles using molecular dynamics simulations”

The title was too general and could be misinterpreted by readers in the pre-revised paper.
A feature of our study is that we deal with collisions between larger particles with lower impact velocities compared to other MD studies.
Previous MD simulations have dealt with collisions for impact velocities less than several % of sound velocity.
In contrast, we dealt with impact velocities less than a few % of sound velocity.
Then, we changed the title to "Molecular dynamics simulations of head-on low-velocity collisions between particles".
We also added the explanation about the difference in impact velocities to Sections I and IV.


Minor comments:

> Introduction: The motivation for the discussion of water particles is not clear. Have head-on collisions of
> water droplets already been done in the literature?

Ice particles play an important role in planetary formation and this paper occasionally mentions it.
However, we overemphasized the explanation of water potential in Section III.
Then, we simplified the explanation in the revised paper.

> To what temperature in kelvin corresponds the one used in simulations (e.g., considering Argon)?

The temperature T=10^-6 in LJ units corresponds to 8×10^-5 K for Argon.
We added the sentence of particle temperature for Argon to Section III.


> Page 2: "Although there have been few MD simulation studies with impact velocities of the order of tens of
> m/s, the validity of contact models under these conditions has not yet been confirmed."
> Could you cite and comment these papers with studies at low impact velocities? What was concluded there?

We added some previous studies of MD simulation to Section I.
We modified the introduction for the previous study to express the impact velocity as a percentage of the sound velocity.


> The authors mention several contact models in the introduction. Why did they eventually choose JKR and
> Krijt for comparison? Please, clearly justify the choice.


We did not emphasize the importance of the JKR theory in the pre-revised paper.
Since powder simulations use JKR theory as the particle-particle interaction (e.g., Wada+08;13,Suyama+08,Hasegawa+21;23,Tatsuuma+19), we focused specifically on JKR theory.
Since the Krijt model is an extension of the JKR theory, it can be easily applied to powder simulations, and we focused on the Krijt model for its validation.
We added the above explanations to Section I.


> Figs. 2,3: The authors should show also the unstable branch of the JKR model to clearly show the hysteresis
> in this model.

As per your comment, the JKR model has an unstable solution.
But, the unstable branch is not realized in the actual contact process.
In Section IV.A.1, we specified that we omit the unstable branch in the Figures.

   
> Fig. 2: One gray curve stands out: what is the corresponding crystal orientation (Miller indices)? In general,
> the authors should provide additional information on which orientation lead to higher/lower dissipation. My
> guess is that textbook elastic theory for the simple model used (FCC, Lennard-Jones) can be used to
> rationalize the results.


The effect of the orientation on the collision results has been investigated (Nietiadi+19).
We added the explanation to Section IV.A.1.


> Page 5: "In all radius cases, the particles coalesce for v_imp = 0.50 with the remaining at large δ. The degree
> of hysteresis increases with the impact velocity." Do the particle coalesce only for v=0.5 or v>=0.5 ? Also, is
> the impact velocity at which coalescence starts the same for all the radius or is it radius dependence? Please,
> provide details.

> A table/graphics summarizing the results in terms of radius and impact velocity at which coalescence does or
> does not occur would be useful for the reader.

We checked that the particles coalesce for v=0.5 and R=88.4.

The impact velocity at which coalescence starts depends on particle radius.
This can be discussed based on the results of the coefficient of restitution in Section IV.B and Figure 8.
For a small radius, the range of impact velocity where the particles coalesce becomes large, and the impact velocity at which coalescence starts increases.

We also made a new figure of the sticking probability as a function of the impact velocity in Figure 9 to discuss the onset impact velocity where coalescence starts.
We added the above content in Section IV.B.2.


> Can the author perform a dislocation analysis as done in, e.g., PHYSICAL REVIEW E 89, 033308 (2014)?

Thank you for your question.
In the pre-revised paper, we only showed the snapshot figure of the particles in Figure 5.
We tried it and added a figure of the dislocation analysis to Figure 5 in the revised paper. (as panel (c))
We also discussed the crack of the particles based on the dislocation analysis and added it to Section IV.A.2.


> The discussion following equation 13 must be improved. Furthermore, can the author confirm the predictions
> of equation 13 using the data extracted from simulations?

> Using equation 13, can the author predict the impact velocity at which plastic deformation occur as a
> function of the radius and compare it with MD results for the estimated values of Y and E*?

The logic in Section IV.A.3 was not clear, and we corrected it, based on your comments as well.
Equation (13) in the pre-revised paper is equation (15) in the post-revised paper.

We can compare the values of δmax obtained by equation (15) and by MD simulations.
However, Eq. (15) is a relation based on the Hertz theory, which assumes non-adhesive particles and thus underestimates δmax rather than the adhesive particles.
In particular, the discrepancy between estimated and actual values is greater for particles with smaller radii.

Using equations (15) and (4), we can predict the impact velocity at which plastic deformation occurs.
Nevertheless, this is ultimately equivalent to the equation presented in Thornton and Ning.
We note that this value is for the collisions between particles without adhesion, as described by the Hertz theory.
However, we can discuss the possibility of plastic deformation occurring and confirm that the conditions are consistent with those observed for significant hysteresis in the interparticle forces (Figs.3 and 4).

We discussed the above in Section IV.A.3.


> Figure 3: Why not presenting the force normalized per number of atoms? This will more clearly show how
> the results of MD deviates more from JKR at smaller radius.

The force normalized by the number of atoms is equal to just the acceleration.
The energy dissipation can be discussed by the integral of the normalized force, not by the difference in normalized force between MD and JKR.
Therefore, we did not use the force normalized by the number of atoms. 
Instead, we added a discussion of the force difference normalized by the Fc to Section IV.A.2.
The difference increases with increasing particle radius, which can be explained by the Krijt model.
Note that the effect of dissipated energy should be discussed by the coefficient of restitution in Section IV.B.


> Page 6: "In the JKR theory, since the inter-particle force increases with the contact radius as in eq. (6), the
> force at the unloading phase should be larger than that in the loading phase." This sentence is not clear, what
> about the role of the adhesion term?

The adhesion and repulsive terms act on the contact area.
For δ>0, the repulsive term (∝a^3) is more effective than the adhesion term (∝a^3/2).
Then, the total force F_J increases as the contact radius increases for δ>0.
Figure 6 shows that the contact radius at the loading phase is smaller than at the unloading phase, thus we can expect that the force at the loading is smaller than at the unloading.
Nonetheless, Figures 3 and 4 show that the force loading is larger than the unloading, which contradicts the above.
This is what this sentence means.
However, the discussion of the force suddenly appears here, and it makes readers confused. 
Then, we deleted it and discussed the comparison with the Krijt model in terms of the contact radius in Section IV.A.4.


> Please, justify the exponential form of Tvis used in equation (15).

Equation (15) in the pre-revised paper is equation (17) in the post-revised paper.
Strong stress results in strong energy dissipation.
Then, we suggested a new formula for the dissipative force that depends on the stress.
In particular, due to the rapid decrease in the COR when plastic deformation occurs, we considered that the dissipative force is necessary to increase rapidly when a certain pressure is exceeded.
The energy dissipation due to plastic deformation was imitated by an exponential dissipative force.
We added the explanation below the equation (18).


> More details about the fitting of equation (15) to the MD results must be provided.

We changed B, C, ζ to search for the optimal values to fit the MD simulations in the range of 6<B,6.4, 2×10^-4<C<5×10^-5, 1<ζ<5.
We added the explanation to Section V.A.


> Page 10: "In contrast, energy dissipation is insufficient for impact velocities v_imp>0.13. This occurs
> because the new model is based on the Krijt model that does not consider the effect of plastic deformation, as
> shown in Fig. 5." From the discussion in the paper, this non-monotonic trend of the COR is a consequence of
> the onset of plastic deformations in MD simulations. If the new model doesn’t include them, which process
> included there is responsible for it and what is its microscopic interpretation? This should be clarified.

In the Krijt model, the effect of plastic deformation is not included in the inter-particle force.
(In the Krijt model with plastic deformation, the effect of energy dissipation due to plastic deformation is considered in the coefficient of restitution, as shown in equations (13) and (14).)
Our model modifies the inter-particle force to reproduce the MD simulation results by introducing the stress dependence into the force, which is not based on microscopic physics.
This modified dissipative force aims to reproduce the plastic deformation region where dissipation increases rapidly.
As a result, the new model successfully reproduces the MD over a wider range of impact velocities than the Krijt model.
The difference in the coefficient of restitution between the MD simulations and the model in high-velocity collisions suggests that we need a more accurate representation of plastic deformation.


> In general, there are typos and some English revisions are needed, including in the abstract.

We checked and modified them.
Thank you.

-----------------------------------------------------------------------------------
report of second referee
-----------------------------------------------------------------------------------

> - Introduction, first paragraph: An appropriate reference to
> illustrate granular matter in space could be : Hestroffer et al, AAR
> 2019. General references would be welcome in the introduction to
> illustrate granular matter prevalence in industry and applied science;

Thank you for your information.
We added the reference in the first paragraph in Section I.


> - Introduction, last paragraph but one, "In addition, the studies ...
> submicron particles". In would be useful, for non-specialist readers,
> to explicit the differences in simulating nano-particles and submicron
> particles.

Collisions of particles with a radius of 10-20 nm result in coalescence for the impact velocity of several % of the sound velocity.
For a radius of sub-micron, particles can bounce even for the impact velocity of a few % of the sound velocity.
We add the introduction of the previous studies of MD simulations to Section I and comparison of our MD simulation results and previous works in Section IV.B.1.


> - Everywhere: the use of COR for the restitution coefficient is
> somewhat clumsy. Rather define a symbol, for instance e, and do repeat
> when needed "the coefficient of restitution e". The use of the acronym
> COR, together with the JKR model and the MD simulations, is heavy.
> This is particularly true in the conclusion, that someone may want to
> read first, and won't guess what COR is (MD and JKR are more
> familiar).

Thanks for your advice on how to make the paper more readable.
We changed some "the COR" to the coefficient of restitution or e.


> - III Methods: the first few lines presenting the simulations would
> benefit to be extended slightly, for the sake of clarity;

We added information such as the density of the particle and the algorithm of the simulation (Velocity Verlet and NVE ensemble) to Section III.


> - IV-A-1: "From now on, we use the LJ units and omit the LJ units". A
> typo certainly.

We modified it as "We always use the LJ units, although we omit the symbols such as σ and ε from now on.".



